A Fresh Look at AGN Spectral Energy Distribution Fitting with the XMM-SERVS AGN Sample

We perform spectral energy distribution (SED) fitting to 711 luminous X-ray AGN at 0.7 < z < 4.5 using 10-bands of optical and infra-red photometric data for objects within XMM-SERVS. This fitting provided 510 reliable (reduced $\chi ^2 < 3$) inferences on AGN and host galaxy properties. The AGN optical (3000\r{A}) luminosity inferred from SED-fitting is found to correlate with the measured X-ray (2-10 keV) luminosity, in good agreement with previous work. Using X-ray hardness as a proxy for AGN obscuration, we also study the differences in the host galaxy properties of obscured and unobscured AGN. Both populations have consistent stellar masses (log$_{10}(M_*/M_{\odot})$ = 10.88 $\pm0.09M_\odot$ and log$_{10}(M_*/M_{\odot})$ = 10.8 $\pm0.1M_\odot$ for unobscured and obscured AGN respectively). We also find evidence for varying AGN emission line properties from a standard AGN template in 18.8% of the sample with a reduced $\chi^2 < 3$ where the inclusion of an additional emission line strength free parameter was found to improve the quality of the fit. Comparison of these fits to SDSS spectra showed that emission line properties inferred from broadband photometry were consistent with the results from spectroscopy for 91% of objects. We find that the presence of weaker, more blueshifted emission lines as inferred from the SED fits are associated with more negative values of $\alpha_{ox}$. While the correlation between the hardness of the ionising SED and the emission line properties has been known for some time, we are able to derive this correlation purely from broadband photometry.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
